A quasi-interpolation operator yielding fully computable error bounds

We design a quasi-interpolation operator from the Sobolev space $H^1_0(\Omega)$ to its finite-dimensional finite element subspace formed by piecewise polynomials on a simplicial mesh with a computable approximation constant. The operator 1) is defined on the entire $H^1_0(\Omega)$, no additional regularity is needed; 2) allows for an arbitrary polynomial degree; 3) works in any space dimension; 4) is defined locally, in vertex patches of mesh elements; 5) yields optimal estimates for both the $H^1$ seminorm and the $L^2$ norm error; 6) gives a computable constant for both the $H^1$ seminorm and the $L^2$ norm error; 7) leads to the equivalence of global-best and local-best errors; 8) possesses the projection property. Its construction follows the so-called potential reconstruction from a posteriori error analysis. Numerical experiments illustrate that our quasi-interpolation operator systematically gives the correct convergence rates in both the $H^1$ seminorm and the $L^2$ norm and its certified overestimation factor is rather sharp and stable in all tested situations.

==> figures/circle/data/errors_H1.txt <==
nrdofs LB GB LI QI
1 1.03462 1.03462 1.17697 1.03602
5 0.780858 0.866616 0.886815 0.878272
25 0.573403 0.652335 0.671424 0.668678
113 0.400101 0.463525 0.477104 0.473344
481 0.266673 0.307359 0.318818 0.314198
1985 0.195595 0.225531 0.233987 0.23073
8065 0.131686 0.152472 0.158721 0.155876


==> figures/circle/data/errors_L2.txt <==
nrdofs LB GB LI QI hLB
1 0.185174 0.192865 0.1747 0.178878 3.58403
5 0.0663288 0.131889 0.0955115 0.100668 1.35249
25 0.0226751 0.0598099 0.0486927 0.0425067 0.496582
113 0.008879 0.0222602 0.0214575 0.0170519 0.173249
481 0.00296746 0.00710933 0.00667595 0.00535273 0.0577365
1985 0.0010809 0.00277978 0.00259087 0.00202575 0.0211738
8065 0.000365095 0.00090038 0.000821928 0.000653322 0.00712771


==> figures/circle/data/ratios.txt <==
nrdofs eH1 EH1 eL2 EL2
1 1.03602 10.8255 0.178878 22.2106
5 0.878272 8.17034 0.100668 8.3815
25 0.668678 5.99968 0.0425067 3.07737
113 0.473344 4.18637 0.0170519 1.07364
481 0.314198 2.79028 0.00535273 0.357799
1985 0.23073 2.04657 0.00202575 0.131216
8065 0.155876 1.37787 0.000653322 0.0441711


==> figures/lshape/data/errors_H1.txt <==
nrdofs LB GB LI QI
11 0.355391 0.410819 0.431528 0.440281
23 0.3066 0.364247 0.397026 0.406841
72 0.181771 0.225821 0.253966 0.262703
257 0.102127 0.129068 0.149377 0.152326
931 0.0550668 0.0700844 0.0786821 0.079298
3811 0.0340008 0.0440092 0.0508782 0.0508342


==> figures/lshape/data/errors_L2.txt <==
nrdofs LB GB LI QI hLB
11 0.0264851 0.210356 0.0771724 0.0737035 0.632689
23 0.0181818 0.264189 0.0626523 0.0581799 0.334389
72 0.00554167 0.100928 0.019841 0.0166271 0.093075
257 0.00157367 0.135 0.00554616 0.00454704 0.0276755
931 0.000385502 0.206383 0.00108501 0.000842346 0.00724612
3811 0.000125193 0.0842321 0.000302928 0.000248996 0.00226366


==> figures/lshape/data/ratios.txt <==
nrdofs eH1 EH1 eL2 EL2
11 0.440281 4.89338 0.0737035 5.13258
23 0.406841 3.7521 0.0581799 2.41618
72 0.262703 2.09709 0.0166271 0.634735
257 0.152326 1.25671 0.00454704 0.201056
931 0.079298 0.684143 0.000842346 0.0531389
3811 0.0508342 0.46482 0.000248996 0.0182349


==> figures/lshape_adapted/data/errors_H1.txt <==
nrdofs LB GB LI QI
10 0.344914 0.37978 0.410567 0.416014
14 0.353559 0.408716 0.434617 0.442727
48 0.202033 0.248405 0.284309 0.293205
213 0.0719803 0.0923761 0.0976906 0.0982929
642 0.0417817 0.0535264 0.0546855 0.0545835
2125 0.024152 0.0311098 0.0314844 0.0313185
7872 0.0124333 0.01614 0.0162906 0.016183


==> figures/lshape_adapted/data/errors_L2.txt <==
nrdofs LB GB LI QI hLB
10 0.0334329 0.285089 0.0657051 0.0646381 0.677593
14 0.0254082 0.169966 0.0773413 0.074302 0.583991
48 0.00706765 0.128416 0.0247668 0.0213248 0.127338
213 0.00112898 0.142461 0.00269469 0.00176621 0.0199589
642 0.000398128 0.291809 0.00100919 0.000533271 0.00695427
2125 0.000119159 0.682535 0.000311789 0.000151999 0.00205954
7872 3.01786e-05 0.0928286 7.85114e-05 3.79208e-05 0.000511921


==> figures/lshape_adapted/data/ratios.txt <==
nrdofs eH1 EH1 eL2 EL2
10 0.416014 7.97591 0.0646381 9.16251
14 0.442727 4.92453 0.074302 4.79143
48 0.293205 2.63829 0.0213248 0.980643
213 0.0982929 0.863834 0.00176621 0.141478
642 0.0545835 0.566602 0.000533271 0.0555779
2125 0.0313185 0.377649 0.000151999 0.0189333
7872 0.016183 0.182499 3.79208e-05 0.00442227


==> figures/smooth/data/errors_H1.txt <==
nrdofs LB GB LI QI
1 3.685 4.17369 4.17369 4.17369
3 2.83976 3.47467 3.47859 3.47472
12 1.86815 2.33352 2.33974 2.43247
58 1.03208 1.28729 1.30381 1.32833
260 0.525124 0.650773 0.660341 0.657585
1078 0.264396 0.325565 0.330788 0.32668
4333 0.133567 0.165201 0.168013 0.165444


==> figures/smooth/data/errors_L2.txt <==
nrdofs LB GB LI QI hLB
1 0.347609 0.515479 0.515479 0.515479 6.38261
3 0.168016 0.37901 0.380891 0.379036 2.89427
12 0.0545607 0.157941 0.150913 0.115144 1.00244
58 0.0159691 0.0468584 0.0459001 0.0235409 0.27732
260 0.00408016 0.0118545 0.0119281 0.00518809 0.0705982
1078 0.00102715 0.00296358 0.00304759 0.0012604 0.0177747
4333 0.000263101 0.000764203 0.000762394 0.000324075 0.0045535


==> figures/smooth/data/ratios.txt <==
nrdofs eH1 EH1 eL2 EL2
1 4.17369 38.5572 0.515479 39.5537
3 3.47472 31.4696 0.379036 18.9741
12 2.43247 20.5511 0.115144 6.52465
58 1.32833 12.5679 0.0235409 1.9941
260 0.657585 6.36147 0.00518809 0.505063
1078 0.32668 3.31649 0.0012604 0.131583
4333 0.165444 1.61502 0.000324075 0.032516

